Detection and Mitigation of Rare Subclasses in Deep Neural Network Classifiers

Regions of high-dimensional input spaces that are underrepresented in training datasets reduce machine-learnt classifier performance, and may lead to corner cases and unwanted bias for classifiers used in decision making systems. When these regions belong to otherwise well-represented classes, their presence and negative impact are very hard to identify. We propose an approach for the detection and mitigation of such rare subclasses in deep neural network classifiers. The new approach is underpinned by an easy-to-compute commonality metric that supports the detection of rare subclasses, and comprises methods for reducing the impact of these subclasses during both model training and model exploitation. We demonstrate our approach using two well-known datasets, MNIST's handwritten digits and Kaggle's cats/dogs, identifying rare subclasses and producing models which compensate for subclass rarity. In addition we demonstrate how our run-time approach increases the ability of users to identify samples likely to be misclassified at run-time.

==> images/PGF/Common1s/MNIST_Common1s.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common1s-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/Common4s/MNIST_Common4s.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common4s-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/Common7s/MNIST_Common7s.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Common7s-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/MCRate_MNIST.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/Users/ColinPaterson/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/Users/ColinPaterson/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/Users/ColinPaterson/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{4.500000in}{2.500000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{4.500000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{4.500000in}{2.500000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.500000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.255032in}{0.491048in}}%
\pgfpathlineto{\pgfqpoint{4.381944in}{0.491048in}}%
\pgfpathlineto{\pgfqpoint{4.381944in}{2.381944in}}%
\pgfpathlineto{\pgfqpoint{0.255032in}{2.381944in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.442619in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.442619in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 0.0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.911586in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.911586in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 0.5}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.380554in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.380554in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 1.0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.849521in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.849521in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 1.5}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.318488in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.318488in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 2.0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.787456in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.787456in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 2.5}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{3.256423in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.256423in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 3.0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{3.725390in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.725390in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 3.5}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{4.194358in}{0.491048in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=4.194358in,y=0.393826in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 4.0}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.318488in,y=0.203857in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont µ is not \(\displaystyle \mu\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.255032in}{0.576998in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.069444in,y=0.524236in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.255032in}{1.006747in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.069444in,y=0.953985in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 1}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.255032in}{1.436496in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.069444in,y=1.383735in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 2}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.255032in}{1.866245in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.069444in,y=1.813484in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 3}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.255032in}{2.295995in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.069444in,y=2.243233in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 4}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.255032in}{0.491048in}}{\pgfqpoint{4.126912in}{1.890897in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.505625pt}%
\definecolor{currentstroke}{rgb}{0.121569,0.466667,0.705882}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.442619in}{0.576998in}}%
\pgfpathlineto{\pgfqpoint{1.380554in}{1.006747in}}%
\pgfpathlineto{\pgfqpoint{2.318488in}{1.436496in}}%
\pgfpathlineto{\pgfqpoint{3.256423in}{1.866245in}}%
\pgfpathlineto{\pgfqpoint{4.194358in}{2.295995in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.255032in}{0.491048in}}%
\pgfpathlineto{\pgfqpoint{0.255032in}{2.381944in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.381944in}{0.491048in}}%
\pgfpathlineto{\pgfqpoint{4.381944in}{2.381944in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.255032in}{0.491048in}}%
\pgfpathlineto{\pgfqpoint{4.381944in}{0.491048in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.255032in}{2.381944in}}%
\pgfpathlineto{\pgfqpoint{4.381944in}{2.381944in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.911586in,y=1.866245in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont serif}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.911586in,y=1.436496in,left,base]{\color{textcolor}\ttfamily\fontsize{10.000000}{12.000000}\selectfont monospace}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.787456in,y=1.436496in,left,base]{\color{textcolor}\sffamily\fontsize{10.000000}{12.000000}\selectfont sans-serif}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.787456in,y=1.006747in,left,base]{\color{textcolor}\setmainfont{Comic Sans MS}\rmfamily\fontsize{10.000000}{12.000000}\selectfont comic sans}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/PostCats/Cats_Post.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Post-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/PreCats/Cats_Pre.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img0.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img1.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img2.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img3.png}}%
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img4.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img5.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img6.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img7.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img8.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img9.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img10.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img11.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img19.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Pre-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/Rare1s/MNIST_Rare1s.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare1s-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/Rare4s/MNIST_Rare4s.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img0.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img14.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img21.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare4s-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/Rare7s/MNIST_Rare7s.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img0.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img8.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img13.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img22.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfsetlinewidth{0.5mm} 
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{MNIST_Rare7s-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/TrainingCatsLeast/Cats_Least_Training.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%

% This is the outer box (full image size)
\pgfsetdash{{3pt}{2pt}}{0pt}
\pgfsetstrokecolor{red} 
\pgfusepath{stroke} 

\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img0.png}}%
\end{pgfscope}%


\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img1.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img2.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img3.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img4.png}}%
\end{pgfscope}%

\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_Training-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/TrainingCatsMost/Cats_Most_Training.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{3.590000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.820000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{2.060000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{1.290000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.910000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.940000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.960000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.990000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.010000in}{0.530000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Most_Training-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/PGF/TrainingPlusCatsLeast/Cats_Least_TrainingPlus.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/local/sda7/cap508/anaconda3/envs/AAIP/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img2.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img3.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{3.586759in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{3.586759in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img4.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img5.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img6.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img7.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img8.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.822069in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{2.822069in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img9.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img10.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img11.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img12.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img13.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{2.057379in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{2.057379in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img14.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img15.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img16.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img17.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img18.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{1.292690in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{1.292690in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img19.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.908966in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.908966in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img20.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{1.935172in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{1.935172in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img21.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{2.961379in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{2.961379in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img22.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{3.987586in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{3.987586in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img23.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{5.013793in}{0.528000in}}{\pgfqpoint{0.637241in}{0.637241in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{5.013793in}{0.528000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=0.640000in,height=0.640000in]{Cats_Least_TrainingPlus-img24.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

